Recursive tree processes and the mean-field limit of stochastic flows

Interacting particle systems can often be constructed from a graphical representation, by applying local maps at the times of associated Poisson processes. This leads to a natural coupling of systems started in different initial states. We consider interacting particle systems on the complete graph in the mean-field limit, i.e., as the number of vertices tends to infinity. We are not only interested in the mean-field limit of a single process, but mainly in how several coupled processes behave in the limit. This turns out to be closely related to recursive tree processes as studied by Aldous and Bandyopadyay in discrete time. We here develop an analogue theory for recursive tree processes in continuous time. We illustrate the abstract theory on an example of a particle system with cooperative branching. This yields an interesting new example of a recursive tree process that is not endogenous.

==> plot100.dat <==
 0 0.1125376781548477
 2.633747809688804e-05 0.1189145449242968
 8.324501929755037e-05 0.1216272656951961
 0.0001463014219121749 0.1240211044368233
 0.0002161701647855092 0.1261165350258264
 0.0002935861115367675 0.1281899372385862
 0.000379363143930401 0.1301952075671055
 0.0004744026007763154 0.1323367991868526
 0.0005797026049105672 0.1344127594711347
 0.0006963683687012656 0.1364700125879388
 0.0008256235770393161 0.1385721620785143
 0.0009688229559254457 0.1410934521940787
 0.001127466144559362 0.1434000571430948
 0.001303212999266961 0.1461809236510085
 0.001497900468642498 0.1486962409236481
 0.0017135611908874 0.151288993623155
 0.001952443976419448 0.1545327226233603
 0.002217036351291146 0.1575096748784265
 0.002510089349633212 0.1607271140127167
 0.002834644756007346 0.1639848950627047
 0.003194065010916983 0.1677692853713479
 0.003592066004399754 0.1719527829410534
 0.004032752993111946 0.1759414919827812
 0.004520659884977683 0.1803633478389708
 0.005060792141511621 0.1849145219056038
 0.005658673550330218 0.1899159362958118
 0.006320397117900502 0.1958404444395603
 0.007052680323707672 0.2015974098240731
 0.007862924959888919 0.2076066880494872
 0.008759281752724103 0.2139695268579584
 0.009750719921481922 0.2208239638116482
 0.0108471017727661 0.2283291058457922
 0.01205926235087884 0.2362198125567362
 0.01339909406236597 0.2453757152354608
 0.01487963606068605 0.2544757238659737
 0.01651516800898647 0.2640942367519875
 0.01832130762868242 0.274115674678919
 0.02031511118166009 0.285346162933633
 0.0225151757166445 0.2975573513977289
 0.02494174152743937 0.3111432847550551
 0.0276167928142296 0.3249073639290355
 0.03056415400135525 0.3395575169145126
 0.03380957853964744 0.3547388611499474
 0.03738082630462979 0.3712632657061413
 0.04130772489343099 0.3885125763676337
 0.04562220922841552 0.4072183698959042
 0.05035833290731303 0.4269981125385113
 0.05555224372134832 0.4473633787346958
 0.06124211473127237 0.4699264526679455
 0.06746802129971595 0.4924854116872652
 0.07427175360047029 0.5166726236223522
 0.08169655345781163 0.5412090392879669
 0.08978676403374679 0.5675997263101566
 0.0985873810256442 0.5938193345727771
 0.1081434948320379 0.6208172165442788
 0.1184996147783904 0.6480223251557483
 0.1296988691606669 0.6755649589751644
 0.1417820787434725 0.7024243737449483
 0.1547867065839616 0.7302759273265136
 0.1687456937147162 0.7583549977360191
 0.1836861982708334 0.7839294266882283
 0.19962826490027 0.8099597862276785
 0.2165834613743106 0.8346030016023276
 0.2345535296219299 0.8573209770649081
 0.2535291081284172 0.8776581965163613
 0.273488590745258 0.8971131500218334
 0.2943971922992814 0.9152832923276193
 0.3162062927823525 0.930280120851563
 0.3388531282912285 0.9435085356083892
 0.3622608875186469 0.9553336755925096
 0.3863392572088529 0.965140008995598
 0.4109854389651156 0.9730718786456578
 0.4360856342447718 0.9795685065360937
 0.4615169661239922 0.9849433498307844
 0.4871497778599439 0.9891401667158409
 0.5128502221400559 0.9922997740625626
 0.5384830338760076 0.9946390005793572
 0.5639143657552281 0.9963218461777816
 0.5890145610348845 0.9974681286704742
 0.6136607427911469 0.998328084614688
 0.6377391124813531 0.9989090456895876
 0.6611468717087716 0.999287744832819
 0.6837937072176475 0.9995666394012815
 0.7056028077007186 0.9997345784879623
 0.7265114092547418 0.9998398337342105
 0.7464708918715828 0.9999102938145092
 0.76544647037807 0.9999509913523918
 0.7834165386256893 0.9999737139994993
 0.8003717350997298 0.9999862157030897
 0.8163138017291667 0.9999934870519868
 0.8312543062852837 0.9999970695446441
 0.8452132934160383 0.9999987000803975
 0.8582179212565274 0.9999994390821172
 0.8703011308393331 0.9999997634491422
 0.8815003852216095 0.9999999039844868
 0.8918565051679618 0.9999999619701075
 0.9014126189743559 0.9999999858207056
 0.910213235966253 0.9999999951500471
 0.9183034465421883 0.9999999983386691
 0.9257282463995296 0.9999999994407059
 0.9325319787002839 0.9999999998149876
 0.9387578852687277 0.999999999939807
 0.9444477562786516 0.9999999999808573
 0.9496416670926869 0.9999999999942608
 0.9543777907715845 0.9999999999982868
 0.9586922751065688 0.9999999999994966
 0.9626191736953702 0.9999999999998553
 0.9661904214603526 0.9999999999999605
 0.9694358459986447 0.99999999999999
 0.9723832071857703 0.9999999999999981
 0.9750582584725604 1
 0.9774848242833553 1.000000000000001
 0.9796848888183398 1.000000000000001
 0.9816786923713174 1.000000000000001
 0.9834848319910136 1.000000000000001
 0.9851203639393139 1.000000000000001
 0.9866009059376339 1.000000000000001
 0.9879407376491213 1.000000000000001
 0.9891528982272338 1.000000000000001
 0.990249280078518 1.000000000000001
 0.9912407182472756 1.000000000000001
 0.9921370750401111 1.000000000000001
 0.9929473196762922 1.000000000000001
 0.9936796028820994 1.000000000000001
 0.9943413264496697 1.000000000000001
 0.9949392078584884 1.000000000000001
 0.9954793401150221 1.000000000000001
 0.995967247006888 1.000000000000001
 0.9964079339956002 1.000000000000001
 0.996805934989083 1.000000000000001
 0.9971653552439926 1.000000000000001
 0.9974899106503666 1.000000000000001
 0.9977829636487087 1.000000000000001
 0.9980475560235803 1.000000000000001
 0.9982864388091126 1.000000000000001
 0.9985020995313574 1.000000000000001
 0.9986967870007332 1.000000000000001
 0.9988725338554406 1.000000000000001
 0.9990311770440746 1.000000000000001
 0.9991743764229606 1.000000000000001
 0.9993036316312985 1.000000000000001
 0.9994202973950893 1.000000000000001
 0.9995255973992235 1.000000000000001
 0.9996206368560695 1.000000000000001
 0.9997064138884634 1.000000000000001
 0.9997838298352144 1.000000000000001
 0.9998536985780876 1.000000000000001
 0.9999167549807023 1.000000000000001
 0.9999736625219029 1.000000000000001
 1 1.000000000000001




==> plot41.dat <==
 0 0.4222733807489528
 2.633747809688804e-05 0.4287674777137105
 8.324501929755037e-05 0.4300060371481186
 0.0001463014219121749 0.4309059145679552
 0.0002161701647855092 0.431620377049172
 0.0002935861115367675 0.4322639226927749
 0.000379363143930401 0.4328510123983254
 0.0004744026007763154 0.4334109574306997
 0.0005797026049105672 0.4339534519916174
 0.0006963683687012656 0.4344713187972581
 0.0008256235770393161 0.4349668443854884
 0.0009688229559254457 0.4355046482031638
 0.001127466144559362 0.4360049683931046
 0.001303212999266961 0.4365466723608354
 0.001497900468642498 0.4370585321973518
 0.0017135611908874 0.4375601548287676
 0.001952443976419448 0.4381306311376361
 0.002217036351291146 0.4386597570744775
 0.002510089349633212 0.4392175961086526
 0.002834644756007346 0.4397596943923238
 0.003194065010916983 0.4403553541302953
 0.003592066004399754 0.4409674592681576
 0.004032752993111946 0.4415885598895549
 0.004520659884977683 0.4422194614315753
 0.005060792141511621 0.4428555122960413
 0.005658673550330218 0.4435357188043442
 0.006320397117900502 0.4442874483687232
 0.007052680323707672 0.4449840694586874
 0.007862924959888919 0.4457161633714395
 0.008759281752724103 0.4464830795035972
 0.009750719921481922 0.4473048262639602
 0.0108471017727661 0.4481366593779093
 0.01205926235087884 0.4490314023690168
 0.01339909406236597 0.4499866387022043
 0.01487963606068605 0.4509165517562637
 0.01651516800898647 0.4518732389081353
 0.01832130762868242 0.4528996857266843
 0.02031511118166009 0.4539834804439297
 0.0225151757166445 0.4551208834378115
 0.02494174152743937 0.4563234421747135
 0.0276167928142296 0.4575280700315728
 0.03056415400135525 0.4587930809539196
 0.03380957853964744 0.4601364750843201
 0.03738082630462979 0.4615712796392274
 0.04130772489343099 0.4630400819886077
 0.04562220922841552 0.46452540494526
 0.05035833290731303 0.4662079479245494
 0.05555224372134832 0.467932652057629
 0.06124211473127237 0.4697234232395258
 0.06746802129971595 0.4714941276804046
 0.07427175360047029 0.4734425314834352
 0.08169655345781163 0.4754484986346167
 0.08978676403374679 0.4776892958069699
 0.0985873810256442 0.480013946537734
 0.1081434948320379 0.4824203721466532
 0.1184996147783904 0.4849947287848931
 0.1296988691606669 0.4874674499151377
 0.1417820787434725 0.4902749178143507
 0.1547867065839616 0.4931634725407703
 0.1687456937147162 0.4963006711751291
 0.1836861982708334 0.4996417129143461
 0.19962826490027 0.5029477300476164
 0.2165834613743106 0.5065807425396915
 0.2345535296219299 0.5101124974186889
 0.2535291081284172 0.5140979964770425
 0.273488590745258 0.5180869463998808
 0.2943971922992814 0.522304360245423
 0.3162062927823525 0.5267621116569351
 0.3388531282912285 0.5312042801244055
 0.3622608875186469 0.535991000225749
 0.3863392572088529 0.5410064125352291
 0.4109854389651156 0.5459900541503037
 0.4360856342447718 0.5512409119871443
 0.4615169661239922 0.5567185751206755
 0.4871497778599439 0.5623886662665692
 0.5128502221400559 0.5681728132519479
 0.5384830338760076 0.5741493056479792
 0.5639143657552281 0.5801766992470613
 0.5890145610348845 0.5862112270875143
 0.6136607427911469 0.5925945128017731
 0.6377391124813531 0.5990315396560909
 0.6611468717087716 0.605352917374553
 0.6837937072176475 0.6119044078901376
 0.7056028077007186 0.6186114350667494
 0.7265114092547418 0.6252374109272716
 0.7464708918715828 0.6320364283955097
 0.76544647037807 0.6384301905187627
 0.7834165386256893 0.6454066235776532
 0.8003717350997298 0.6520556691952971
 0.8163138017291667 0.6589908530377525
 0.8312543062852837 0.6658247181213579
 0.8452132934160383 0.6724683776861946
 0.8582179212565274 0.679153039620796
 0.8703011308393331 0.6852953143963492
 0.8815003852216095 0.6919948624277328
 0.8918565051679618 0.6984723197345102
 0.9014126189743559 0.7049177345132405
 0.910213235966253 0.7113985406997294
 0.9183034465421883 0.7174113001529894
 0.9257282463995296 0.7235162780756378
 0.9325319787002839 0.7292074889150919
 0.9387578852687277 0.7352979276481726
 0.9444477562786516 0.7412645863869451
 0.9496416670926869 0.7472196937936632
 0.9543777907715845 0.7526349176717809
 0.9586922751065688 0.7582190632383584
 0.9626191736953702 0.7638374700686344
 0.9661904214603526 0.7691674742218776
 0.9694358459986447 0.7743249623195059
 0.9723832071857703 0.7794069911593814
 0.9750582584725604 0.784651384377254
 0.9774848242833553 0.7897372758213442
 0.9796848888183398 0.7946809749802611
 0.9816786923713174 0.7993879895742138
 0.9834848319910136 0.8039174994335673
 0.9851203639393139 0.8084360487014804
 0.9866009059376339 0.8132972949448326
 0.9879407376491213 0.8178358048940152
 0.9891528982272338 0.8221511019329283
 0.990249280078518 0.826510266393819
 0.9912407182472756 0.8305880356013637
 0.9921370750401111 0.8345998985958755
 0.9929473196762922 0.8385068951836133
 0.9936796028820994 0.8428920833489832
 0.9943413264496697 0.8468576873363232
 0.9949392078584884 0.8505927618201754
 0.9954793401150221 0.8543689561411828
 0.995967247006888 0.8581024093165265
 0.9964079339956002 0.86196439394766
 0.996805934989083 0.8657317968916581
 0.9971653552439926 0.8691778173521181
 0.9974899106503666 0.8728013081544758
 0.9977829636487087 0.8762519280818948
 0.9980475560235803 0.880159560958321
 0.9982864388091126 0.8835094079604355
 0.9985020995313574 0.8869797175955695
 0.9986967870007332 0.8908516085694562
 0.9988725338554406 0.894355925243477
 0.9990311770440746 0.8982836046248391
 0.9991743764229606 0.9018682157482003
 0.9993036316312985 0.905654103829295
 0.9994202973950893 0.9096850145962192
 0.9995255973992235 0.9139688995417166
 0.9996206368560695 0.918486569244792
 0.9997064138884634 0.9234893740054652
 0.9997838298352144 0.9291314125924518
 0.9998536985780876 0.9363260964254302
 0.9999167549807023 0.9463107241068679
 0.9999736625219029 0.9999999999999998
 1 0.9999999999999998




==> unif100.dat <==
 0 0.3331860869495377
 2.633747809688804e-05 0.3428344850691773
 8.324501929755037e-05 0.3450425862535346
 0.0001463014219121749 0.3467050765136113
 0.0002161701647855092 0.3480620033666922
 0.0002935861115367675 0.3493007644655077
 0.000379363143930401 0.3504535137104218
 0.0004744026007763154 0.3515672176067802
 0.0005797026049105672 0.3526517826875147
 0.0006963683687012656 0.3536956870116778
 0.0008256235770393161 0.3547038453489195
 0.0009688229559254457 0.3558200307870936
 0.001127466144559362 0.3568525490193669
 0.001303212999266961 0.3580021831895507
 0.001497900468642498 0.3590751899453311
 0.0017135611908874 0.3601272888968742
 0.001952443976419448 0.3613643583015908
 0.002217036351291146 0.3624954326381157
 0.002510089349633212 0.3637075294911603
 0.002834644756007346 0.3648819176346367
 0.003194065010916983 0.3661907348869298
 0.003592066004399754 0.3675554393929114
 0.004032752993111946 0.3689207756796349
 0.004520659884977683 0.3703256834295137
 0.005060792141511621 0.3717479592239995
 0.005658673550330218 0.3732848519740669
 0.006320397117900502 0.3750217304407059
 0.007052680323707672 0.3766137707562793
 0.007862924959888919 0.3782926931905469
 0.008759281752724103 0.3800437042366038
 0.009750719921481922 0.3819580293912166
 0.0108471017727661 0.3838964931743402
 0.01205926235087884 0.385993110632287
 0.01339909406236597 0.3882836613196058
 0.01487963606068605 0.3904894245571865
 0.01651516800898647 0.3927581562964063
 0.01832130762868242 0.3951799586129683
 0.02031511118166009 0.3977932501129567
 0.0225151757166445 0.4005560239191865
 0.02494174152743937 0.4034885755212541
 0.0276167928142296 0.4064306706253954
 0.03056415400135525 0.4095140706700994
 0.03380957853964744 0.4127963132961098
 0.03738082630462979 0.4163616727385918
 0.04130772489343099 0.4200243064645383
 0.04562220922841552 0.4236986440584714
 0.05035833290731303 0.4278875922916079
 0.05555224372134832 0.4322242552635833
 0.06124211473127237 0.4367969283789035
 0.06746802129971595 0.4412469943701323
 0.07427175360047029 0.4461849711540354
 0.08169655345781163 0.4512252748912967
 0.08978676403374679 0.456867222078563
 0.0985873810256442 0.462713697055473
 0.1081434948320379 0.4688132882774903
 0.1184996147783904 0.4753947689905909
 0.1296988691606669 0.4816625070609651
 0.1417820787434725 0.4887436449107879
 0.1547867065839616 0.496094724461191
 0.1687456937147162 0.5039820924089046
 0.1836861982708334 0.5123331584278018
 0.19962826490027 0.5206970121530586
 0.2165834613743106 0.5298192422750656
 0.2345535296219299 0.538554341780258
 0.2535291081284172 0.5481768058092165
 0.273488590745258 0.5580524765164121
 0.2943971922992814 0.5684816099033597
 0.3162062927823525 0.5790370650911794
 0.3388531282912285 0.5897058609058375
 0.3622608875186469 0.6009257660988709
 0.3863392572088529 0.6125928695245072
 0.4109854389651156 0.6239969966067205
 0.4360856342447718 0.6359338160043672
 0.4615169661239922 0.6481465003349425
 0.4871497778599439 0.6602653209098625
 0.5128502221400559 0.6728296805059963
 0.5384830338760076 0.6852060115252189
 0.5639143657552281 0.6973976435267181
 0.5890145610348845 0.7095407966464834
 0.6136607427911469 0.7219979719678423
 0.6377391124813531 0.7342497046773332
 0.6611468717087716 0.745819164389074
 0.6837937072176475 0.7577840822512799
 0.7056028077007186 0.76931134858899
 0.7265114092547418 0.7804236901800374
 0.7464708918715828 0.7919409148486225
 0.76544647037807 0.8020267913988052
 0.7834165386256893 0.8128123915253216
 0.8003717350997298 0.8225160526785668
 0.8163138017291667 0.8326400241094333
 0.8312543062852837 0.8421220449515184
 0.8452132934160383 0.8509071236894088
 0.8582179212565274 0.8596555935168525
 0.8703011308393331 0.8671520821726519
 0.8815003852216095 0.8751654188479082
 0.8918565051679618 0.8826168374846013
 0.9014126189743559 0.889791066748044
 0.910213235966253 0.8966777049789713
 0.9183034465421883 0.9027867321230124
 0.9257282463995296 0.9087217407931369
 0.9325319787002839 0.9140152448367207
 0.9387578852687277 0.9194165040685329
 0.9444477562786516 0.9245719214922883
 0.9496416670926869 0.9295365920042987
 0.9543777907715845 0.9337926349907159
 0.9586922751065688 0.9380324047221377
 0.9626191736953702 0.9421146025373835
 0.9661904214603526 0.9458552416362048
 0.9694358459986447 0.9492950959697802
 0.9723832071857703 0.9525302935944011
 0.9750582584725604 0.9557029416365396
 0.9774848242833553 0.9586503331504457
 0.9796848888183398 0.9614041269937121
 0.9816786923713174 0.963945955548255
 0.9834848319910136 0.9662555412095515
 0.9851203639393139 0.9684640017439835
 0.9866009059376339 0.97069456816323
 0.9879407376491213 0.9727308632201896
 0.9891528982272338 0.974558571235293
 0.990249280078518 0.9763354050119877
 0.9912407182472756 0.9779298976778382
 0.9921370750401111 0.9794198930580914
 0.9929473196762922 0.9807854133629967
 0.9936796028820994 0.982242705330814
 0.9943413264496697 0.983511234990599
 0.9949392078584884 0.9846540221896106
 0.9954793401150221 0.985752429087058
 0.995967247006888 0.9868012319668492
 0.9964079339956002 0.9878005106151595
 0.996805934989083 0.9887401019830667
 0.9971653552439926 0.9895626423421835
 0.9974899106503666 0.9903833971461564
 0.9977829636487087 0.9911269721180649
 0.9980475560235803 0.9919048032659377
 0.9982864388091126 0.9925518850448826
 0.9985020995313574 0.9931883350954795
 0.9986967870007332 0.9938328185977217
 0.9988725338554406 0.9943929845193489
 0.9990311770440746 0.9949657097423019
 0.9991743764229606 0.9954673573317429
 0.9993036316312985 0.9959650084174428
 0.9994202973950893 0.9964513136933711
 0.9995255973992235 0.9969138388406765
 0.9996206368560695 0.9973668576128678
 0.9997064138884634 0.9978145525788007
 0.9997838298352144 0.9982596323621873
 0.9998536985780876 0.9987346991794747
 0.9999167549807023 0.9992512981021836
 0.9999736625219029 1
 1 1



